Deep Learning for Lung Cancer Detection: Tackling the Kaggle Data Science Bowl 2017 Challenge

We present a deep learning framework for computer-aided lung cancer diagnosis. Our multi-stage framework detects nodules in 3D lung CAT scans, determines if each nodule is malignant, and finally assigns a cancer probability based on these results. We discuss the challenges and advantages of our framework. In the Kaggle Data Science Bowl 2017, our framework ranked 41st out of 1972 teams.

==> figures/cancer_detector_loss.csv <==
Step,Value
75,8.898479462
136,8.331035614
167,8.665563583
229,8.584792137
291,8.91561985
318,8.533581734
380,8.383231163
410,7.941672325
440,8.220878601
471,8.18380928
502,7.965707779
533,8.35506916
564,8.044835091
595,8.703504562
717,8.370649338
747,7.85751915
900,7.76898098
929,8.20510006
989,7.872985363
1019,8.041501045
1081,7.810454369
1172,7.936319828
1203,7.982271194
1262,8.241152763
1291,8.667221069
1322,9.166462898
1353,7.444151402
1414,8.177069664
1475,7.898923874
1506,7.935899734
1596,7.517026901
1627,7.554420471
1657,7.956987381
1688,8.286259651
1719,8.143454552
1811,7.759495258
1840,8.098153114
1901,7.784916401
1963,7.921216965
1993,7.888066769
2024,7.641245365
2055,7.604578018
2085,7.646527767
2146,7.8794837
2176,8.559341431
2207,7.683643341
2237,7.608063698
2298,7.590633392
2359,7.72684288
2389,7.533962727
2541,7.138690948
2571,8.046889305
2602,7.499207973
2632,7.86430645
2663,7.550791264
2693,7.466540337
2845,7.478577614
3087,7.501163483
3148,7.080247879
3178,7.165144444
3209,7.242291451
3422,7.367120743
3514,7.450759888
3574,7.813931942
3605,7.440602779
3635,8.204298973
3755,7.425203323
3786,6.906856537
3816,8.346234322
3908,7.238345146
3939,7.198224545
4030,7.432408333
4153,7.105040073
4215,7.169242382
4274,7.050601482
4305,7.568036556
4336,7.092829704
4367,7.105283737
4397,7.405059814
4428,7.247915268
4489,7.21407032
4551,7.093378067
4641,6.917696476
4671,7.243813992
4702,6.723862648
4762,7.396541595
4793,6.989077568
4823,6.287699223
4881,7.825631142
4912,6.992952824
4973,7.211306095
5003,7.068304062
5065,6.742384911
5095,7.214907646
5126,7.300485611
5186,6.80218792
5308,7.045660973
5339,6.859909534
5369,6.703294754
5400,6.879270077
5461,6.970909595
5491,7.198976994
5552,7.259865761
5613,7.027386189
5644,6.960242748
5674,7.492549896
5705,6.648335457
5766,7.002528667
5796,6.959023952
6010,6.921194077
6131,6.876761436
6254,6.903409481
6285,6.448971748
6316,6.506898403
6437,7.46733284
6467,6.647353649
6498,6.890330315
6528,6.725606918
6619,6.778455734
6650,6.739496708
6710,7.025814056
6740,6.742520332
6770,7.040629864
6831,7.037818909
6862,6.678065777
6893,7.395404339
6954,6.648136139
6985,7.060538292
7014,6.985655785
7045,7.288316727
7075,7.204111099
7106,7.141655922
7197,6.696841717
7227,6.806141853
7288,6.808015823
7410,6.604503155
7440,7.140244484
7501,6.468895435
7562,6.751421452
7594,6.835036755
7743,6.91701746
7834,6.890322685
7864,7.428281307
7894,6.596962452
7923,7.013103962
7984,6.340105534
8105,7.528989315
8165,7.267052174
8225,6.760108948
8255,6.897965431
8285,6.744335651
8315,6.754443645
8405,6.697706223
8435,6.857697487
8496,6.59858036
8555,6.617012978
8615,6.001930714
8765,6.649367809
8824,6.32201004
8855,6.978020668
8945,6.898102283
8975,6.824931145
9006,6.819526672
9036,7.027990818
9067,6.900541306
9125,6.720868587
9155,6.755432129
9185,6.860016823
9305,5.993455887
9336,6.888106823
9396,6.943198681
9486,6.724010468
9609,7.183859348
9640,7.051867962
9671,6.91560173
9702,6.698390484
9761,7.050330162
9822,6.127578735
9853,7.017829418
9883,6.551114559
9913,7.091457367
10004,6.583397388
10034,6.487781048
10095,6.725168228
10217,7.106194973
10277,7.403449059
10337,6.224411488
10368,6.906735897
10399,7.029993534
10430,6.967138767
10460,7.383671284
10522,6.934596062
10552,6.430932045
10644,7.533988476
10704,7.059580803
10735,7.00956583
10796,6.628834248
10857,7.001991749
10888,7.050931454
10919,6.82748127
10978,7.401410103
11008,6.638981819
11039,7.471885681
11069,6.324645042
11130,6.101477146
11161,7.156986237
11222,7.179545879
11251,6.6344347
11312,6.657052517
11373,6.86277771
11434,6.548303604
11464,6.42811203
11495,6.297487736
11554,6.739423752
11585,6.809550762
11677,6.835765839
11708,6.823055267
11738,6.735985279
11769,6.279577732
11830,6.620904446
11860,6.748988628
11890,6.314078331
11921,6.032882214
12074,6.019242287
12196,6.862081528
12227,6.677541733
12288,6.98105526
12380,6.4148283
12594,7.530808449
12625,6.886265755
12717,6.525115967
12748,6.855090618
12778,6.079790115
12809,6.675486565
12871,6.907229424
12932,6.682367325
12994,6.542100906
13056,6.771335125
13208,6.439898491
13331,7.144338608
13362,6.388716698
13391,6.136423111
13422,6.857104301
13482,6.599124908
13513,7.287322044
13604,5.774305344
13695,6.541994572
13787,6.781941891
13878,6.754756451
13908,6.35977459
13939,6.782025814
13970,6.569547176
13999,6.406817436
14060,6.710158825
14091,6.509093761
14121,6.111481667
14183,6.40417099
14214,6.911147118
14244,6.909450531
14303,7.321319103
14364,7.58916378
14394,6.254778385
14516,7.269357204
14638,6.16882515
14729,6.355523586
14759,7.031596184
14821,6.376678944
14851,6.242545605
14911,6.678940773
14972,6.432661057
15064,6.322651863
15095,5.943618774
15276,6.71264267
15367,6.734958649
15398,6.626860619
15429,6.757812977
15491,6.079974174
15519,6.675495625
15549,6.957827091
15610,6.713794231
15641,5.583035469
15671,6.335921764
15702,6.085046291
15763,6.148006439
15914,6.920693874
15945,6.450582027
16127,6.69797802
16189,7.423520565
16220,7.09591341
16251,6.515650272
16281,5.826338768
16312,6.63944912
16342,5.931034088
16373,6.228030682
16404,6.22557497
16433,6.934141636
16464,6.32196331
16494,6.925571442
16525,6.191214085
16618,6.149845123
16648,6.740291595
16679,6.917326927
16739,6.311817646
16770,6.753735542
16800,6.665345669
16862,6.381449223
16922,5.774411201
16983,6.337691784
17014,6.621061802
17104,6.339354515
17135,7.017879009
17166,6.817051411
17228,7.239530087
17258,6.562307358
17289,7.516593933
17350,5.860048294
17411,6.585422039
17442,7.19963932
17534,6.541987419
17564,6.324991226
17595,6.662923813
17626,5.610319138
17655,6.249250412
17686,6.209286213
17716,5.758768559
17747,6.041037083
17808,6.405400276
17839,6.858655453
17869,5.806545258
17959,7.726633549
17990,6.522408009
18021,6.220159531
18083,6.462997913
18113,6.169460773
18144,6.780740261
18175,7.053302765
18237,6.008103371
18297,5.977976322
18328,5.826115131
18359,6.61001873
18422,6.496490955
18483,5.990179062
18545,5.976976395
18574,6.180459976
18605,6.026845455
18697,7.427597046
18820,6.772347927
18851,6.730956078
18910,6.164540768
18941,5.913696766
19002,6.109726429
19125,6.591397285
19156,5.914176941
19215,6.389292717
19276,6.648654938
19398,6.191705704
19489,6.071127415
19520,5.880432129
19582,6.253355026
19613,6.389786243
19644,6.786652565
19674,6.154601097
19705,6.350915432
19736,6.338605881
19766,5.865645409
19796,6.695696831
19827,5.773535252
19949,6.125110149
19980,5.681890965
20004,7.323123455
20063,5.940132141
20123,6.397864342
20153,5.847417831
20214,5.609703064
20243,6.010648727
20273,6.085877419
20300,5.668850899
20360,6.53414011
20391,6.022268295
20421,5.531227589
20451,5.592103958
20482,5.581836224
20544,5.724834442
20574,5.67991209
20603,5.741625786
20662,5.446582317
20692,5.600718498
20724,5.470624924
20753,5.549315929
20781,5.455053329
20809,5.32374239
20839,5.632125378
20870,5.673464775
20890,5.859625816
20980,5.827807903
21039,5.619129181
21100,5.427686691
21189,5.589474201
21220,5.424836159
21251,6.085525513
21281,5.820327759
21311,6.000689507
21343,5.506814003
21372,5.520133018
21402,5.766383171
21464,5.738423824
21491,6.437861919
21522,6.094488144
21644,6.231434345
21764,5.893599987
21789,5.887924194
21847,5.642981529
21878,5.50150919
21909,6.651495934
21940,5.753941059
21970,5.659608841
22001,6.257933617
22090,5.926154137
22121,5.727249622
22152,6.063206673
22305,5.959414482
22366,5.752415657
22392,5.529489994
22423,6.188637733
22454,5.622268677
22513,5.633455753
22603,5.448680401
22633,6.013785362
22692,6.01316452
22722,6.910276413
22753,5.973103046
22783,5.550575256
22814,5.62887001
22844,5.86895752
22905,5.475661278
22994,5.718857765
23024,5.540529728
23085,6.957198143
23146,5.988755226
23176,5.55717659
23207,6.211904049
23237,5.506023884
23295,5.932598114
23326,5.563393593
23357,5.556141376
23388,5.581627846
23419,5.761274338
23450,6.170475006
23481,7.298685074
23511,5.545449257
23601,6.233101845
23631,6.045370579
23753,5.712059975
23784,5.589921474
23844,5.502623558
23900,5.499713898
23931,5.393614292
23961,5.516798973
23991,5.572323799
24023,6.177455425
24052,5.378308773
24082,5.641621113
24112,5.876688957
24173,5.538407326
24229,6.102908134
24289,5.788765907
24380,5.317824364
24411,5.842856884
24441,5.793730736
24472,5.709354401
24498,5.843194008
24559,7.014908314
24589,5.948815823
24620,5.901943684
24680,6.043075085
24710,5.648578167
24771,5.518807411
24861,6.148818016
24922,5.573565006
24953,5.551308632
24984,6.578647614
25077,5.528492451
25148,5.888087273
25179,5.427085876
25240,5.464962006
25272,5.338191032
25302,6.016382694
25364,5.603960037
25393,5.339829922
25517,5.399662018
25580,5.331318855
25611,5.239070892
25641,5.287410259
25672,5.230157852
25733,5.854941368
25764,5.990328789
25796,5.622851372
25826,5.443736553
25888,5.560040474
25950,5.276610851
26009,5.450682163
26040,5.465082645
26070,5.370337486
26101,5.647425652
26132,5.329857826
26253,5.717082024
26284,5.78562355
26313,5.334898949
26343,5.619462013
26433,5.603376389
26463,5.707685947
26494,5.31548357
26524,5.55024147
26556,5.60333252
26615,5.298552513
26645,5.279730797
26677,5.419794559
26707,5.525243759
26768,5.397649288
26860,5.822384834
26890,5.39858532
26919,5.509413719
26950,5.728960514
27012,5.367763996
27043,5.693470955
27074,5.591570854
27136,6.439656258
27167,5.612264633
27228,6.116954327
27259,5.269985676
27383,5.48996973
27415,5.463544369
27476,5.304415226
27507,5.900355339
27537,6.160255432
27568,6.042108536
27599,5.90150547
27630,5.411438942
27661,5.909493446
27723,5.843688488
27754,5.488841057
27785,5.48622179
27878,5.375120163
27909,5.479193687
27940,5.412082672
27971,5.598309994
28033,5.642229557
28219,6.303010941
28250,5.392105103
28281,5.341143608
28343,5.553897858
28465,5.451398849
28558,5.454791069
28651,5.295220375
28744,5.287299156
28774,5.340714931
28836,5.359875679
28867,5.236354351
28898,5.667211533
28929,5.840902805
28991,5.368305206
29022,5.545084
29053,5.598298073
29083,5.271897793
29114,5.496785164
29144,5.633729935
29175,5.312811375
29206,5.404635429
29238,5.355016232
29299,5.488878727
29330,5.375872135
29391,5.391651154
29453,6.248563766
29484,5.393012524
29546,5.834402561
29608,5.450279713
29639,5.330189228
29670,5.301803589
29700,5.267231464
29793,5.225131989
29824,5.67159605
29855,5.437785149
29886,5.582804203
29948,5.436792374
29979,5.377101421
30226,7.459013939
30257,8.395648956
30318,5.39522028
30349,5.410942078
30411,5.924765587
30442,5.380198956
30473,5.644337177
30504,5.670867443
30597,5.760437965
30627,5.334340572
30689,5.427752495
30720,6.028378487
30751,5.488786697
30782,5.724058628
30875,5.442578316
31091,5.428326607
31122,5.403765202
31153,5.547945976
31184,5.395410538
31244,5.293056488
31306,5.350238323
31337,5.495253563
31368,5.621347427
31430,6.013980389
31460,5.313216686
31491,5.283798218
31523,5.452827454
31552,5.24994421
31645,5.342876434
31677,5.378061771
31707,5.23961401
31861,5.908615112
31892,5.584105968
31922,5.475132465
31953,5.261348724
32014,5.502630234
32045,5.392522812
32075,5.751411915
32106,5.2633214
32137,5.202134609
32290,5.525776863
32321,5.51837492
32383,5.810420036
32414,5.534917355
32445,5.247021675
32568,5.221482277
32599,5.306462765
32630,5.400481224
32661,5.337857723
32692,5.97767067
32723,5.474048138
32755,5.788243294
32815,6.024137497
32846,5.54190588
32877,5.252268791
32908,5.600217819
32939,5.421291828
32970,5.610742569
33001,5.37506485
33124,5.383423805
33186,5.782361031
33217,5.377462387
33310,5.263586998
33373,5.765396595
33402,5.26674366
33464,5.407075405
33526,5.240825176
33557,5.256314754
33588,5.358113289
33650,5.515870094
33742,5.289838791
33773,5.337429047
33866,5.322900772
33928,5.735230923
34020,5.289841175
34113,5.340023994
34144,5.548314095
34206,5.535627365
34237,5.733093262
34268,5.23355341
34299,5.42043829
34329,5.645857334
34360,5.231673241
34391,5.351066113
34453,5.378039837
34484,5.225049496
34515,5.274709702
34608,5.318798065
34638,5.283093929
34700,5.307986736
34731,5.206588268
34947,5.218183994
34978,5.563848972
35009,5.416950226
35040,5.25509119
35071,5.272814274
35133,5.433825493
35164,5.179967403
35195,5.263934612
35226,5.372203827
35287,5.200500965
35318,5.193124294
35349,5.284124374
35411,5.288244247
35442,5.257960796
35504,5.24719429
35812,5.274828911
35904,5.227920055
35935,5.297616482
35966,5.220373631
35997,5.351361275
36059,5.23530817
36090,5.439030647
36121,5.236195087
36181,5.192186356
36273,5.313389301
36304,6.113705635
36334,5.679035664
36365,5.26829958
36396,5.878117085
36427,5.378806114
36458,5.525276661
36486,5.263138771
36548,5.419982433
36609,5.225988388
36640,5.6531744
36701,5.259924889
36763,5.233233452
36823,5.482992172
36853,5.209498405
36884,5.321634293
36914,5.360587597
36944,5.256505966
36975,5.270594597
37094,5.218569279
37245,5.322201729
37276,5.292058945
37336,5.276874065
37367,5.194069862
37395,5.275877476
37487,5.421011925
37518,5.371086121
37548,5.450891495
37579,5.323422432
37610,5.327769756
37671,5.397262573
37701,5.219538689
37792,5.192193031
37853,5.563934326
37914,5.231012344
37945,5.219427586
38004,5.449197769
38035,5.290759087
38127,5.219326496
38157,5.234061718
38188,5.185942173
38218,5.275344849
38249,5.310958385
38280,5.262897968
38308,5.206162453
38370,5.348470688
38400,5.215689182
38431,5.273639679
38461,5.408864975
38492,5.214828014
38522,5.289550781
38584,5.220796108
38674,5.371445179
38704,5.302117825
38765,5.371327877
38888,5.400988102
38915,5.475997925
38977,5.257579803
39007,5.207523823
39099,5.216667652
39160,6.102447987
39190,6.292952538
39218,5.356061935
39279,5.714244366
39310,5.402303696
39340,5.354063034
39371,5.266255856
39432,5.506432056
39463,5.186928272
39521,5.267390728
39552,5.207458496
39614,6.212957859
39645,5.330960751
39676,5.173914433
39737,5.235237122
39768,5.286870956
39860,5.957009315
39922,5.224630356
39953,5.955005169
40015,5.204613209
40046,5.261286736
40077,5.258238316
40108,5.373024464
40138,5.410488605
40169,5.212355137
40200,5.69466114
40293,5.22008276
40324,5.168862343
40355,5.427330971
40386,5.733556271
40418,5.237996578
40447,5.420855999
40477,5.383024216
40539,5.258358002
40570,5.410919666
40601,5.326659679
40632,5.283612251
40663,5.201672077
40694,5.244253159
40786,5.299244404
40879,5.242538929
40940,5.253582954
41002,5.387307167
41033,5.744076729
41063,5.205711365
41094,5.389640808
41125,5.5954566
41249,5.231444836
41372,5.267312527
41434,5.398359299
41465,5.222009182
41496,5.222880363
41558,5.277825832
41589,5.535290718
41620,5.576025963
41713,5.285719872
41744,5.858601093
41806,5.217103958
41837,5.258760452
41869,6.206708908
41932,5.212949753
41961,5.210758686
41963,5.209964752
42006,5.194745064
42036,5.292318344
42097,5.862003803
42121,5.489284515
42149,5.172189236
42179,5.411887646
42211,5.201092243
42225,5.275082588
42277,5.181128025
42307,5.418672085
42384,5.303435802
42533,5.199147701
42645,5.232275486
42879,5.202980518
42910,5.17296505
42941,5.22539711
42968,5.184726238
42995,5.188792706
43073,5.189556122
43104,5.183534145
43163,5.183882236
43192,5.232208252
43252,5.188614845
43280,5.18727684
43309,5.64400053
43340,5.195685387
43393,5.347645283
43423,5.50103426
43453,5.326653957
43483,5.180900097
43512,5.208763123
43572,5.189192772
43602,5.279922009
43632,5.432965279
43681,5.433603287
43742,5.410372257
43772,5.336495876
43923,5.266866207
43972,5.231873989
44091,5.406087399
44122,5.256511211
44152,5.18070364
44265,5.236994743
44326,5.182920933
44415,5.241788864
44445,5.186344624
44528,5.197639942
44558,5.420573711
44650,5.34003067
44679,5.248920918
44770,5.195535183
44802,5.211281776
44822,5.196313858
44852,5.242219925
44882,5.201314926
44912,5.218117237
44943,5.179555416
45002,5.22851181
45033,5.333831787
45064,5.19492054
45095,5.208388805
45118,5.498054028
45148,5.24975872
45178,5.18969965
45209,5.208611965
45239,5.215711117
45361,5.16275692
45442,5.212651253
45473,5.187562943
45503,5.184069633
45534,5.193744183
45595,5.192981243
45624,5.219087601
45654,5.241095066
45684,5.241541862
45708,5.171482563
45738,5.225454807
45769,5.238592625
45799,5.255409718
45829,5.841875076
45921,5.260408878
45983,5.207615376
46003,5.266233444
46125,5.198120117
46155,5.28571701
46186,5.222394466
46247,5.354214191
46358,5.36632967
46451,5.551061153
46511,5.201069355
46628,5.856418133
46659,5.23241806
46690,5.186445713
46719,5.193151951
46811,5.188527107
46873,5.197070122
46888,5.239238262
46918,5.178924084
46948,5.177978516
46979,5.225251198
47039,5.197052479
47069,5.190101147
47161,5.18558836
47188,5.204368114
47219,5.282827854
47250,5.581479549
47282,5.17046833
47312,5.198782444
47468,5.211979866
47496,5.193580627
47527,5.19651413
47680,5.262293816
47743,5.198495865
47774,5.229770184
47802,5.398655891
47833,5.194883823
47895,5.22808218
47926,5.220286846
47957,5.340370655
47988,5.166091442
48019,5.182436466
48050,5.277337074
48081,5.187640667
48141,5.246077538
48203,5.187619209
48234,5.195985794
48265,5.23954916
48327,5.210644722
48358,5.208067894
48418,5.19895792
48479,5.174287796
48511,5.192218781
48542,5.1620574
48573,5.16961956
48604,5.237439156
48727,5.203189373
48759,5.182064056
48790,5.534674168
48821,5.216045856
48852,5.192861557
48883,5.213889599
48914,5.841482162
48976,5.166778088
49008,5.181600571
49038,5.167485237
49069,5.310189247
49194,5.182682037
49256,5.315059662
49287,5.190315247
49318,5.201508999
49378,5.286809921
49440,5.290937424
49471,5.206464767
49502,5.332334042
49532,5.238418102
49563,5.523171425
49593,5.300450802
49624,5.346451283
49683,5.229960442
49714,5.325567722
49744,5.281330109
49775,5.211988926
49805,5.188588142
49835,5.264073372
49865,5.189186573
49892,5.244926929
49921,5.226652145
50006,5.482626438
50035,5.24724102
50091,5.19411993
50120,5.544002533
50208,5.257440567
50234,5.202755928
50263,5.348865032
50293,5.232310295
50321,5.214819908
50377,5.15683794


==> figures/classifier_loss.csv <==
Step,Value
0,5.619141579
3,6.11775732
8,6.159263134
31,5.599247932
55,5.497975349
67,6.207258224
79,6.392755032
91,5.792804718
103,5.603162289
115,5.538169384
127,6.172484875
139,5.463423252
151,5.789394379
163,6.107050419
175,6.166457176
198,6.204553604
222,5.764987946
233,7.216831207
293,5.489814281
305,5.491027832
317,6.685997486
329,6.143574715
340,6.020061493
364,7.555425644
399,5.657753468
411,6.102032185
434,5.793519497
446,5.400322914
458,6.959744453
470,5.650183678
493,7.518392086
517,6.068369865
529,6.197422981
565,6.052868366
576,6.309571266
588,5.480519295
600,6.075074196
612,5.331396103
648,5.611343861
659,5.969756603
682,6.011445522
706,5.373509407
718,6.388759613
730,5.383508205
742,5.58038187
753,6.333303452
777,6.246532917
789,5.425849438
801,6.517158985
812,6.083747387
836,5.303479671
860,6.107171059
872,5.401843071
895,5.440863132
907,5.720980167
930,6.258478642
942,5.310195923
954,6.365069389
966,5.526632786
978,6.15756321
989,5.942481041
1013,5.643079758
1025,5.688477039
1037,6.568791866
1049,6.106465816
1108,5.524840355
1142,5.512716293
1166,6.549005032
1178,5.66869688
1190,5.522421837
1272,6.173833847
1308,6.204195023
1332,5.554879665
1343,5.359191895
1355,5.692394733
1402,5.485268593
1413,5.839886665
1425,5.86824894
1461,7.170839787
1473,6.772869587
1508,5.721867085
1543,6.58335495
1555,5.454530239
1579,6.189517975
1602,6.108641624
1614,6.260812283
1626,6.378401756
1638,5.687887192
1650,5.61974144
1662,5.464481831
1685,5.534203529
1697,6.318489552
1709,5.431039333
1744,5.394845963
1756,5.980877876
1768,6.156351566
1792,5.508520126
1804,5.563815594
1816,5.779619694
1839,5.807002068
1851,5.646327496
1875,5.668725967
1887,5.352659702
1910,6.008859634
1922,6.01651907
1934,7.355666161
1958,5.8119874
2005,5.456564903
2017,6.81853199
2029,6.749353409
2040,5.746331692
2064,5.598060608
2075,5.782619953
2099,6.622631073
2123,6.39197731
2135,6.136423111
2146,6.145555496
2158,7.147936821
2182,5.397704124
2194,5.417286873
2276,5.601390839
2323,6.065725327
2370,6.536728859
2382,5.489579678
2394,6.083695889
2441,5.813367367
2453,5.837286472
2465,6.460085869
2477,5.598671913
2513,5.5160079
2524,6.289446831
2536,5.577688217
2547,7.881043434
2559,5.934052944
2571,5.429261684
2594,5.94345665
2606,6.295126438
2618,5.885424614
2641,5.472703457
2653,6.185689449
2665,6.508000374
2677,6.015572548
2689,6.101593971
2701,6.109966278
2736,6.572807789
2748,6.144062519
2772,5.826156139
2818,5.446659088
2830,5.628293991
2854,5.51600647
2866,5.726338863
2877,6.217204094
2889,6.313259125
2901,6.741958141
2913,5.365399837
2949,5.81030941
2984,5.541879177
2996,5.728399277
3008,6.873575687
3018,5.64454937
3042,5.525672913
3090,5.67908144
3113,5.713623524
3137,5.785513401
3148,6.257333279
3160,5.450206757
3172,5.568390369
3184,5.432013512
3207,6.04972744
3219,5.482276917
3243,5.440468311
3265,5.529172897
3289,5.462600708
3348,5.666072845
3372,5.938941956
3383,6.555585861
3407,5.63556385
3419,5.483104229
3431,6.246763706
3443,5.508289814
3454,6.508365631
3466,5.467243195
3478,7.033809185
3489,6.22295475
3501,6.265827179
3513,5.378419399
3560,6.944337368
3572,6.096147537
3595,5.313638687
3631,6.560531616
3678,6.988944054
3690,5.921860695
3702,5.477882862
3714,7.164565086
3735,6.704176426
3747,5.818120956
3759,6.334244728
3771,7.268474579
3782,5.2892313
3794,5.373844624
3830,5.368271351
3841,5.603830814
3865,5.518034935
3912,5.802586079
3936,6.032200813
3958,5.3134799
3970,5.968804836
3982,5.397132874
3993,5.721735001
4005,5.909406662
4017,5.569134235
4029,5.715660572
4041,6.183936119
4075,5.683813095
4099,5.594911575
4111,6.533182621
4134,5.501219273
4158,5.497947693
4170,5.847847939
4181,5.526540279
4193,6.554907799
4205,6.122318268
4216,5.547616005
4228,6.011508942
4239,5.425296783
4263,6.315515041
4275,5.424485207
4298,7.280665398
4310,5.828845501
4334,5.690475941
4357,5.687345505
4369,6.650087357
4380,5.668141365
4393,5.889089584
4404,6.30924654
4427,6.037365913
4438,6.099459171
4462,6.308262348
4474,5.754105091
4486,6.23725462
4497,5.487062454
4509,5.638632298
4533,5.4661026
4544,5.628394604
4556,5.86507082
4568,5.338454247
4627,5.790194035
4673,5.465229034
4684,5.717965126
4708,5.821062565
4720,5.769183636
4743,6.223451614
4826,6.489291191
4837,6.339518547
4873,5.343519688
4885,6.277626038
4895,5.809875965
4907,6.107291222
4930,5.392305374
4954,5.483290195
4977,6.124063492
5001,5.560334682
5025,5.931361675
5060,6.312564373
5107,5.583210468
5119,5.96153307
5130,5.578299046
5141,6.551210403
5165,6.190638542
5177,6.101709366
5212,7.527253151
5224,6.720898628
5247,5.603219509
5282,6.405691624
5318,5.534812927
5329,5.899158478
5341,7.106764317
5353,5.596583843
5364,6.06050396
5387,5.376177788
5399,6.263776302
5410,5.492236137
5422,5.556358337
5434,6.099022388
5446,5.619706154
5458,5.794435024
5481,5.323329449
5504,5.497973442
5516,6.239386559
5551,6.04276371
5563,6.104640007
5609,6.85061264
5644,5.585394859
5656,7.303399563
5679,5.679888248
5691,5.975366592
5714,5.605228424
5738,5.430413723
5774,5.746529102
5785,5.830105305
5855,5.512700081
5890,5.40985775
5902,5.4411726
5913,5.876799583
5925,5.867021561
5937,6.711243153
5949,5.627742767
5961,6.553545952
5983,5.554574966
5995,5.867346287
6007,5.853331089
6019,5.416809559
6030,6.208021641
6042,6.549506664
6054,5.659372807
6100,6.234340668
6112,6.103046417
6182,5.520905018
6206,6.521861553
6217,5.583249092
6229,5.430568218
6241,5.731508255
6252,5.634858608
6264,6.119412422
6276,5.398537159
6288,5.784368515
6298,6.138484955
6310,5.597419739
6322,6.232449055
6333,5.974324226
6345,5.633059978
6356,5.943796158
6368,6.842814445
6380,6.281117916
6392,6.06389904
6415,5.931209087
6426,5.727253437
6438,5.562207222
6462,5.483716488
6485,6.205217838
6509,6.064887524
6520,6.063566208
6554,6.364855289
6566,6.045603275
6578,5.953333855
6601,5.850904465
6613,5.562066555
6624,6.46863842
6648,6.093739986
6671,5.980754375
6683,5.350395679
6707,6.240225315
6718,5.755672455
6730,5.422296524
6742,5.429465294
6753,5.684640408
6764,5.956003666
6776,5.397085667
6788,5.490569115
6799,5.945921421
6823,5.490074635
6834,5.481013775
6846,5.497524261
6881,5.755694389
6893,5.469517231
6904,6.997593403
6927,5.677600861
6939,5.673753262
6951,6.244046688
6962,5.51482296
6986,5.496810913
7008,5.723696232
7020,5.820944786
7032,5.55440855
7055,5.441709995
7078,5.609887123
7102,5.487404823
7114,5.456595421
7125,5.864006996
7160,6.106842995
7207,6.337240219
7219,5.700125217
7229,6.101357937
7240,5.911396503
7252,6.071408749
7275,5.492236137
7322,6.074908257
7334,5.59085989
7357,5.39015913
7381,5.381280422
7393,5.368361473
7427,5.346566677
7462,5.545724392
7473,6.598907948
7497,5.528620243
7509,5.696401119
7520,6.308857918
7532,5.40984869
7544,6.647367954
7555,6.156294823
7567,5.652216434
7579,5.563426971
7590,6.024198055
7637,5.556155682
7648,5.390674114
7672,5.899423122
7694,5.428685188
7706,5.483526707
7717,5.354874134
7729,6.011814594
7741,6.13508606
7752,5.391891956
7764,5.437926292
7775,5.437565327
7787,6.699216366
7811,5.960744858
7822,5.381809711
7834,6.187231064
7846,5.849872589
7858,6.242455959
7881,6.086790562
7892,5.481237411
7904,5.91230154
7927,5.866438866
7938,5.494540215
7950,6.232221127
7962,6.153128624
7973,5.302874565
7985,6.398103237
7997,5.456997871
8008,6.6286726
8020,6.046399117
8055,5.374810219
8079,6.194530964
8102,6.579904556
8137,6.229779243
8149,5.396589279
8159,5.95885849
8171,5.667143822
8182,5.595484257
8194,6.733958244
8205,5.397839069
8217,6.157291412
8229,6.184213161
8241,5.785624504
8252,5.93084383
8264,6.088050842
8276,5.878211021
8310,5.986521721
8322,6.085455894
8357,7.079111576
8369,5.494817257
8391,5.992583752
8403,5.490543842
8414,5.911382198
8426,5.48406601
8437,5.439236164
8449,5.64151001
8484,6.105390549
8496,5.803235531
8507,6.019742966
8554,6.311501503
8566,5.495104313
8589,5.775052547
8601,6.537224293
8612,5.353464603
8623,5.382462025
8646,5.541594505
8681,5.371875286
8693,6.491473198
8717,5.792010307
8729,5.34958601
8740,7.581886768
8752,5.495003223
8763,5.984117508
8775,5.539636135
8787,5.490393639
8799,5.340476036
8834,6.208202839
8846,5.563083172
8868,5.782767773
8892,6.248482227
8904,6.420370102
8915,5.460836887
8927,5.58919096
8950,5.77723074
8962,5.55345583
8974,5.56223011
8985,5.453406811
8997,6.192810059
9009,6.252315521
9020,6.60665369
9032,5.692246437
9067,5.667811394
9079,6.369017124
9113,5.753576756
9125,5.942561626
9137,5.400488853
9160,6.820362568
9183,5.813444138
9195,6.005698681
9207,5.409015179
9218,5.348168373
9230,6.116440296
9242,5.834664822
9253,5.419639587
9265,5.398458958
9288,5.390677452
9300,5.573824406
9312,5.547046185
9334,6.250352383
9369,5.572162151
9381,5.520679474
9393,6.142869949
9404,5.786586761
9416,5.659912586
9439,6.281545639
9451,6.668007374
9462,6.735501289
9486,5.550562859
9498,5.856775284
9521,5.414852142
9555,5.98348856
9578,6.116188526
9590,5.508430481
9601,6.249903679
9636,6.078930855
9648,5.581770897
9671,5.427029133
9683,5.409145355
9706,5.840664864
9718,5.383208275
9729,5.426074505
9753,5.501406193
9765,6.403608799
9799,5.644922256
9810,5.552582741
9834,5.46945715
9845,6.056725979
9857,6.248662472
9869,6.125527382
9892,5.470273972
9903,7.226673126
9915,5.456881523
9926,6.005692959
9950,5.551883698
9973,6.152051926
9996,6.730341434
10008,5.458479881
10019,5.410730362
10031,5.407145023
10042,6.565570354
10089,5.454498768
10101,6.258799553
10112,5.469707489
10124,5.72978878
10159,5.751923084
10171,5.617690086
10183,5.663115025
10194,5.966941833
10206,6.160173893
10229,5.368273735
10241,5.463796616
10251,5.754384518
10264,5.452917576
10287,6.07493639
10310,5.459820747
10322,6.049331188
10334,5.342260838
10345,5.682168007
10357,6.209646702
10380,5.464698792
10392,5.426664352
10403,6.084904194
10427,6.110397339
10439,5.597229481
10462,5.805639267
10473,5.721935272
10520,7.030084133
10531,5.618197918
10554,5.590339184
10566,5.420061588
10577,6.243942738
10589,5.455893517
10601,5.443986416
10613,5.419586658
10624,6.012693405
10647,5.422184467
10659,5.472367764
10671,5.647106171
10706,6.021593571
10717,5.574872017
10728,5.484938145
10740,5.793628693
10763,5.596356392
10833,6.063433647
10845,5.357789516
10857,6.190384388
10880,5.548725128
10926,5.408410549
10961,5.416893005
10996,5.914816856
11030,6.225209236
11042,5.384707451
11065,6.518387318
11077,5.473722935
11089,5.615974903
11100,5.864227772
11124,6.508041859
11135,5.584054947
11147,5.475379944
11158,6.385406971
11170,5.669076443
11181,5.654979706
11193,5.431694031
11204,5.424898624
11216,5.438577175
11239,6.328714371
11251,6.23656702
11274,5.458482742
11297,6.081483364
11309,5.371009827
11333,7.01655817
11356,5.562783241
11368,5.548544407
11379,5.45678091
11391,5.485966206
11424,5.59981823
11436,6.258797169
11448,5.564386368
11459,5.581430435
11483,6.40771389
11494,5.571394444
11518,5.673126698
11529,5.478423119
11588,5.922503948
11599,5.3323946
11622,5.42550087
11634,5.970543861
11657,5.526668549
11669,5.50950861
11680,6.174975395
11692,5.6106987
11715,5.63692522
11727,6.012301445
11739,5.502568245
11762,5.573571205
11774,6.848086357
11785,6.005633354
11797,5.650894165
11832,5.462984562
11855,5.514010429
11912,6.114356518
11923,6.226040363
11935,5.441144943
11947,5.455377102
11970,5.916519642
11994,5.521643162
12005,5.429112911
12017,5.416678905
12040,5.46207428
12052,6.074528217
12063,5.696354389
12075,5.800851345
12087,6.079052925
12120,5.639976501
12132,6.036524296
12143,6.165533066
12202,5.507137299
12214,5.550079823
12225,6.010876656
12237,6.016959667
12260,5.419431686
12272,5.443484306
12283,5.573482037
12295,6.141602993
12306,6.179136753
12364,6.078865051
12375,6.014438629
12387,6.122988701
12399,5.567185402
12410,5.921839237
12422,5.479278564
12445,5.768090248
12469,5.400771141
12480,5.434494972
12492,5.457808018
12503,6.239313602
12515,6.361687183
12527,5.390053749
12538,5.497961044
12562,5.884503365
12573,5.568332195
12585,6.079028606
12596,5.483303547
12608,6.027974129
12619,5.937574387
12631,6.058393478
12678,5.832517624
12701,5.869037628
12712,6.463219166
12747,5.972259521
12770,5.606386185
12782,5.918405533
12804,6.479720592
12827,5.671292782
12839,5.952153683
12850,5.459046364
12874,5.598190784
12908,5.466563702
12920,6.157958031
12954,5.624455452
12978,5.63988781
13013,5.640678406
13047,5.746070862
13058,5.617485046
13070,5.494647026
13081,6.045110226
13093,5.54640913
13104,5.52519846
13116,5.551196098
13128,5.46073103
13139,6.192105293
13151,5.528048992
13174,5.496587753
13186,5.977340698
13198,6.108986378
13232,5.574215412
13244,5.440152645
13266,5.652752399
13278,6.466598988
13289,5.508784771
13301,5.491656303
13324,5.541769981
13359,5.561272621
13371,5.574447632
13382,5.776289463
13394,6.267212868
13406,5.964893341
13417,6.201691151
13429,6.128575325
13441,5.44677639
13452,6.146934032
13464,5.604262829
13476,5.534977913
13487,5.524458408
13498,6.06985569
13510,5.469511509
13533,6.412883282
13544,5.402500629
13556,5.991130829
13568,6.019086838
13684,5.899291515
13718,5.440279961
13728,6.040616512
13740,5.555531502
13752,5.48750639
13775,5.594951153
13787,6.470038891
13798,5.473675251
13810,5.446106434
13822,6.003252029
13845,6.128950596
13857,5.436056137
13868,6.031109333
13880,5.53888464
13892,5.546900272
13903,5.480847836
13915,5.494894028
13926,5.506294727
13938,6.166215897
13960,5.387146473
13983,5.457887173
13995,5.679167271
14018,5.757372856
14041,6.032904625
14064,6.022884846
14076,6.027770519
14087,5.494310856
14099,5.496155262
14111,5.458765507
14123,5.442770958
14169,5.454798698
14190,6.663086891
14226,5.446193218
14237,5.551836967
14261,5.470685959
14272,5.529484272
14284,5.613281727
14319,5.539275169
14331,6.58370018
14342,6.172091007
14354,5.622450352
14366,5.71970129
14377,5.772960186
14389,5.607359886
14401,6.278086185
14435,6.252840042
14447,5.36342001
14458,5.366818905
14482,6.114966869
14493,5.398895741
14505,6.120722294
14516,5.469344139
14528,6.014095306
14563,5.960545063
14575,5.508938313
14586,5.554552078
14598,6.03175354
14610,6.177413464
14621,5.954289913
14633,5.497139931
14655,5.486368179
14667,5.513234138
14679,5.640144348
14690,5.898767471
14702,5.775131226
14713,5.699990749
14736,5.572516918
14771,6.697146416
14783,5.487631798
14806,6.016435623
14853,5.512657642
14864,5.490792751
14887,5.548144341
14897,6.054183483
14932,5.45035553
14955,6.506269455
14967,6.38779068
14979,5.578455448
15002,6.652229786
15013,5.891045094
15025,5.593785286
15037,6.074970245
15060,5.479673386
15071,6.998134613
15083,6.413630962
15094,6.288732529
15106,6.099617481
15129,6.073337555
15140,5.459374428
15152,5.506556034
15175,6.036482811
15187,5.500545025
15222,6.026673794
15245,5.962630749
15256,5.517727852
15279,6.056612968
15291,5.580082893
15303,5.561729431
15314,5.546252728
15326,5.913099289
15338,6.065219402
15348,6.028046131
15382,6.093862057
15394,5.538569927
15406,5.540755749
15417,5.576711178
15429,5.918889999
15440,5.505008698
15452,6.004855156
15475,5.554786205
15487,5.521849155
15498,5.539463043
15510,5.537180424
15522,5.50919342
15533,6.460403919
15568,5.479038239
15591,5.605144024
15602,6.055623531
15614,6.242815018
15626,5.966832161
15637,5.465612411
15649,5.432416439
15661,5.448944092
15672,6.895543098
15684,6.119246483
15695,5.45947504
15730,6.046648502
15742,5.931138515
15777,5.586346626
15789,5.559215546
15811,5.995604038
15823,6.040436268
15834,6.039817333
15858,6.618602276
15869,5.437255859
15881,5.46238327
15904,5.468762398
15916,5.493891716
15928,5.943358898
15951,5.521541595
15962,5.56170702
15974,5.552314281
15997,5.994184017
16009,5.589457035
16021,5.630143166
16043,5.596666813
16055,5.643157482
16078,5.569570065
16090,5.490372658
16101,5.488386154
16113,5.947607517
16125,5.507572174
16136,6.081623077
16160,6.687004566
16171,5.440788269
16206,5.968864918
16229,5.552243233
16264,5.542229176
16310,5.543914318
16369,6.078428745
16404,5.494832039
16415,5.465054035
16427,6.092437744
16439,5.491055012
16450,5.496264458
16485,5.49495697
16497,6.594899654
16518,5.491461754
16530,5.502196789
16553,6.004602909
16565,5.530861378
16577,5.512760162
16588,5.49496603
16612,5.528663158
16623,5.587477207
16635,5.653572083
16646,5.600167751
16658,5.564648628
16681,5.988581657
16693,5.572664738
16704,5.538718224
16727,5.890442371
16750,5.537811279
16762,5.544094086
16785,5.509406567
16820,6.054362774
16843,6.038731098
16889,6.052763462
16901,6.504442215
16913,5.486079693
16925,5.968532085
16960,6.057020664
16982,5.520647049
17013,5.536370277
17024,5.526312828
17059,5.491773129
17071,5.481669903
17106,5.479563713
17117,6.033596039
17153,5.535296917
17164,5.52132988
17176,5.532513618
17188,5.510712624
17198,5.966857433
17210,6.02370739
17221,5.530109882
17245,5.521262646
17257,6.026366711
17268,5.554688931
17280,5.962354183
17292,5.575633049
17303,5.985564232
17315,5.628820419
17326,5.535171509
17338,5.505868435
17385,5.531965256
17420,5.930008411
17430,5.560984135
17441,5.530834675
17453,5.528742313
17477,5.573701859
17488,5.979747772
17500,5.540968418
17512,5.588327885
17523,6.00460434
17535,6.156991005
17547,5.53118372
17558,6.021947861
17570,5.494276524
17605,6.003988743
17628,5.967404366
17640,5.514172077
17686,6.021148682
17698,5.537208557
17709,5.496343136
17732,5.504049778
17744,5.511417389
17779,5.529195309
17814,5.494587421
17837,6.037606716
17884,5.526753902
17895,5.531202316
17907,5.52250433
17918,5.510179996
17953,5.520481586
17977,5.509778023
17988,5.542007446
18000,5.515755653

